Scaling Up Resonate-and-Fire Networks for Fast Deep Learning

Spiking neural networks (SNNs) present a promising computing paradigm for neuromorphic processing of event-based sensor data. The resonate-and-fire (RF) neuron, in particular, appeals through its biological plausibility, complex dynamics, yet computational simplicity. Despite theoretically predicted benefits, challenges in parameter initialization and efficient learning inhibited the implementation of RF networks, constraining their use to a single layer. In this paper, we address these shortcomings by deriving the RF neuron as a structured state space model (SSM) from the HiPPO framework. We introduce S5-RF, a new SSM layer comprised of RF neurons based on the S5 model, that features a generic initialization scheme and fast training within a deep architecture. S5-RF scales for the first time a RF network to a deep SNN with up to four layers and achieves with 78.8% a new state-of-the-art result for recurrent SNNs on the Spiking Speech Commands dataset in under three hours of training time. Moreover, compared to the reference SNNs that solve our benchmarking tasks, it achieves similar performance with much fewer spiking operations. Our code is publicly available at https://github.com/ThomasEHuber/s5-rf.

==> reviews.txt <==
 1. Paper summary

    Summary:
    1. This paper focuses on the parameter initialization and training efficiency of resonate-and-fire (RF) neurons. The author derives the RF neuron as a structured state space model (SSM) from the HiPPO framework and proposes a new SSM layer called S5-RF that improves RF neurons with the S5 model.

    2. S5-RF has less computational complexity by discarding the non-linearities part compared with prior works.

    Novelties and Contributions:
    1. S5-RF enables the scaling of RF layers to deep networks and places RF-SNNs on par with the best of traditional LIF-SNNs. (Lines 130-131)

    2. This paper is the first to represent the RF neuron in the context of the S5 SSM. (Line 241)

    3. Classical sequential models include non-linearities inside the sequential processing, which are not able to parallelize along the sequence length and become the computational bottleneck (Lines 231-235). However, this work represents both RF neurons and SSMs by linear ODEs, which increase the computational efficiency.

2. Justification of rating

    Strength:
    1. This paper provides elaborate mathematical derivation of S5-RF.

    2. S5-RF has less computational complexity by using linear ODEs on both RF neurons and SSMs.

    Weakness:
    1. This work claims that S5-RF (1.7M) achieves with 77.74\% a new state-of-the-art result for recurrent SNNs on the Spiking Speech Commands dataset in under three hours of training time (Line 17-19). But actually Event-SSM (0.6M) in Table 1 has the highest accuracy (87.1\%) with a smaller number of parameters. Also, DCLS-Delays (0.7M) performs better than S5-RF (1.7M) with less parameters.

    2. Since the RF model is a genuine generalization of the LIF model (Line 45), why RF model does not outperform some LIF models in Table 1?

    3. There are no enough training time comparisons in SHD and SSC datasets, especially for the best-performing Event-SSM.

    4. The training time of S5-RF is shorter than a small portion of prior works. How about the inference time?

    5. There are no dataset details, implementation details, visualization results and failure cases analysis in the paper.

    Justification of Rating:
    This work lacks a lot of details, and it seems that the RF model is more efficient than the LIF model, but its accuracy is not on a par with the LIF model even though the RF model is a genuine generalization of the LIF model.

3. Final rating

    Weak Reject
 
 1. Paper summary

    The paper outlines the interest in RF neurons as simple yet biologically-plausible models, and motivates how there is a strong connection to SSMs, as both can be modelled as dynamic systems. The main contribution is a new layer called S5-RF which leverages this connection to implement RF neurons in the SSM framework. Discretization and matrix initialization techniques are described as key components and later ablated. Experiments are run on image and audio processing tasks, and the results are benchmarked against current SNN baselines for performance and other metrics.

2. Justification of rating

    The paper does a good job of motivating the interest the ability to scale up RF networks, and makes a good case for the novelty of the work in modelling the additional complex dynamics as what they call "HiPPO frequencies". It is well-structured and formally introduces the key existing concepts (RF neurons and SSMs) mathematically before adding their extension to these. The results are sufficiently compelling regarding performance, while the improvements in model size, SOPs and train time are well-highlighted.

    One major shortcoming is the code not being available at the time of review. I can understand that this might be in an attempt to prevent de-anonymization of the authors, but having access to it would generally assuage any concerns about reproducibility of results.

    The finding in the ablation study re HiPPO not outperforming random initialization was quite surprising, especially after the emphasis given to its importance in Sections 4.3 and 5.1. I appreciate that a full investigation is outside the scope of this paper, however I do think it is necessary to at least give some concrete hypotheses for why this might be the case - is it something specific to S5-RF, or has it been observed in other works? Do you have any ideas why you are seeing this?

    Finally, in my view a main weakness of the paper is the written language - there are numerous basic grammar and spelling (e.g. L307: "loosing" should be "losing") errors, some of which are distracting from the content and can add ambiguity. The paper would therefore greatly benefit from its language and making formulations more precise.

    Some general comments:

    - First para in Introduction motivates with event-based cameras, but these are not referred to again until the Conclusion, which makes its inclusion seem out-of-place
    
    - Fig. 1: (1) there's no reference to Fig. 1 (a) in the main text; in general it would be helpful for the reader to describe what is being illustrated; (2) the x-axis for Fig. 1 (b) should indicate it's related to H=32 dimensions, as mentioned in the caption (it shouldn't just be "Index")
    
    - L058: "*equal* time complexity" - shouldn't this be *reduced*? (no)
    
    - L113: should also specify w > 0 (see Izhikevich in 2001, Section 3.1)  (ours are also negative...)
    
    - L194: is it N or H individual scalar exponents? (H is the hidden state dimension of matrix A) (yes)
    
    - L228 and 230: duplicate reference to [7] is redundant (yes)
    
    - L257-262: not sure I see why C can just be omitted, can you expand on this? (could just be my lack of understanding) (pending, maybe mention linearity of matrix products)
    
    - L275: is it neuron's or neurons' (i.e. singular or plural?) (plural, yes)
    
    - L284-291: this para says that the step size should be fixed during training, but also that it can be learned. How would this work, is this parameter trained separately to the network? (pending, how to make this clearer?)
    
    - L315: the necessity of the associative property isn't mentioned before, can you point to an equation or reference to back this point up? Also: associativity -> associative (yes)
    
    - L353: I assume 781 comes from 28x28, but this is equal to 784. Either there's a typo here or there's a discrepancy of 3 which should be accounted for. (yes, my bad)
    
    - L405: "half as many SOPs at best": this seems to depend on the dataset: in SSC this is approximately correct, but e.g. in sMNIST S5-RF has 11.4k while ALIF has 70.8k - this is 6.2x less SOPs, which is a lot better than half. Or am I misunderstanding something?

3. Final rating

    Weak Accept
